Phoebe: A Learning-based Checkpoint Optimizer

Easy-to-use programming interfaces paired with cloud-scale processing engines have enabled big data system users to author arbitrarily complex analytical jobs over massive volumes of data. However, as the complexity and scale of analytical jobs increase, they encounter a number of unforeseen problems, hotspots with large intermediate data on temporary storage, longer job recovery time after failures, and worse query optimizer estimates being examples of issues that we are facing at Microsoft. To address these issues, we propose Phoebe, an efficient learning-based checkpoint optimizer. Given a set of constraints and an objective function at compile-time, Phoebe is able to determine the decomposition of job plans, and the optimal set of checkpoints to preserve their outputs to durable global storage. Phoebe consists of three machine learning predictors and one optimization module. For each stage of a job, Phoebe makes accurate predictions for: (1) the execution time, (2) the output size, and (3) the start/end time taking into account the inter-stage dependencies. Using these predictions, we formulate checkpoint optimization as an integer programming problem and propose a scalable heuristic algorithm that meets the latency requirement of the production environment. We demonstrate the effectiveness of Phoebe in production workloads, and show that we can free the temporary storage on hotspots by more than 70% and restart failed jobs 68% faster on average with minimum performance impact. Phoebe also illustrates that adding multiple sets of checkpoints is not cost-efficient, which dramatically reduces the complexity of the optimization.

==> img/costModel/summary.csv <==
,Scenario,Total Temp Data Saving (PB*Hour),Original Total Temp Data Used (PB*Hour),Global Data (PB),Ratio
3,Random,32.18,52.02,8.81,3.65
1,Phoebe,45.91,52.01,14.72,3.12
2,Optimal,47.98,52.01,18.47,2.60


==> img/ip/results.csv <==
,cuts_nbr,alpha,count,pct_saving,avg_saving,avg_global,value_to_weight,,,
0,1,1,200,2.16E-09,0,1.23E-08,0,,,
1,1,0.1,200,0.094577103,8.32E-06,2.73E-09,0,,0.00E+00,9.45771033
2,1,0.05,200,0.123009148,6.12E-05,9.90E-09,0.000113419,,1.13E-04,12.30091477
3,1,0.01,200,0.299590164,0.001279842,0.000950439,0.318123594,,3.18E-01,29.95901635
4,1,0.001,200,0.571944171,0.008782579,0.313182171,10.08612871,,1.01E+01,57.19441712
5,2,1,200,0.173621052,0.01906492,1.66E-08,0,,,
6,2,0.1,200,0.198798403,0.077013119,7.18E-09,0,,0.00E+00,19.87984027
7,2,0.05,200,0.276085416,0.070452528,0.000355777,0.032442098,,3.24E-02,27.60854157
8,2,0.01,200,0.469679723,0.057511402,0.196001731,1.533799489,,1.53E+00,46.96797233
9,2,0.001,200,0.647072198,0.019004008,0.839021243,13.62717564,,1.36E+01,64.70721981
10,3,1,200,0.301703648,0.166788751,2.08E-08,0,,,
11,3,0.1,200,0.249826992,0.070028649,2.73E-08,1.84E-08,,1.84E-08,24.98269922
12,3,0.05,200,0.26565959,0.100233152,0.000753852,0.01966064,,1.97E-02,26.56595896
13,3,0.01,149,0.488699042,0.230883173,0.925450664,2.81843046,,2.82E+00,48.86990417
14,3,0.001,85,0.589360332,0.033972242,0.642698841,11.23581105,,1.12E+01,58.93603324


==> img/pfi_full_l_-_Copy__3_.csv <==
,FeatureName,MeanAbsoluteError,MeanAbsoluteError.StdErr,MeanSquaredError,MeanSquaredError.StdErr,RootMeanSquaredError,RootMeanSquaredError.StdErr,LossFunction,LossFunction.StdErr,RSquared,RSquared.StdErr
30,EstExclusiveCost_last_log,2.6799946895735585,0.001963961382586383,23.27441039323043,0.025536072578679785,3.922531240872207,0.002590829760098871,23.274410301203794,0.02553607151566662,-0.7511842379104371,0.000824179641724455
31,EstCardinality_last_log,0.9289229214821142,0.0007975404802839265,3.9626542459686838,0.005205491605075594,1.2246801364896713,0.001166654714100284,3.9626542483202103,0.005205491800877564,-0.1278951156900773,0.00016800783256126027
16,PhyOp_MergeJoin_Time_log,0.5786829082597751,0.0006074390278564125,3.2480839004376003,0.004912778249545574,1.0582658691754918,0.0011898607028959982,3.248083898796942,0.004912778125392868,-0.10483227665904907,0.00015856047577820194
29,InputCardinality_last_log,0.372290222252881,0.0004931674324031675,1.9839412511402523,0.0050789792383174335,0.7251002780288557,0.0014679262367872368,1.9839412396560752,0.0050789787274066025,-0.06403192912806668,0.00016392463156051607
11,PhyOp_Reduce_Time_log,0.5353779779618425,0.0004560996038107358,1.9386824561844977,0.003160069919449273,0.7119759093184563,0.0009200714539783221,1.9386824583023559,0.0031600698281513675,-0.06257119638239542,0.0001019916154299614
7,PhyOp_UnionAll_Time_log,0.47842274154523623,0.0003983331874207847,1.6545268981763286,0.003015881081580184,0.6271561875306356,0.0009234901940653971,1.6545268989369077,0.0030158812367329646,-0.05340004348597378,9.733790431718882e-05
9,PhyOp_Output_Time_log,0.5092789172234508,0.00042379232300108127,1.4934471767292674,0.002240733503745462,0.5770570809075767,0.0007079044783802807,1.4934471779771554,0.002240733602380541,-0.04820117718802317,7.231992823590593e-05
28,EstCost_last_log,0.5047612965274241,0.0004766093854442283,1.4787403574650129,0.0027858077963380935,0.5724033210745616,0.0008826442517549407,1.478740357772511,0.0027858075781466212,-0.04772651292652512,8.991226291454765e-05
4,PhyOp_Sort_Time_log,0.39351950240352135,0.0006441938283571655,1.36106373632625,0.003517983584490922,0.5346621391316719,0.0011422927568101088,1.361063735135396,0.003517983710586116,-0.04392848661881217,0.00011354331960504873
19,PhyOp_HashJoin_Time_log,0.398269267791171,0.00010909175745114317,1.3381024580547196,0.001115445775571343,0.527191318343009,0.0003639259331023497,1.3381024578053433,0.0011154458135440796,-0.04318740875568119,3.6001139049115026e-05
32,EstCost_before_log,0.2805237092133654,0.00028467882610376814,0.6442941269574185,0.0008444444134716567,0.2810961076098998,0.0003282078145918531,0.644294126794514,0.000844444402430542,-0.02079466609772638,2.7254539319116296e-05
21,PhyOp_Combine_Time_log,0.17784203017940284,0.00018615404795651854,0.6432191884457538,0.0010687016295209695,0.280678190499875,0.0004154655185268837,0.6432191950772013,0.0010687016227070025,-0.020759972335218823,3.4492466428235886e-05
34,EstExclusiveCost_before_log,0.13678268825977347,0.00019368971822585917,0.5224303115745527,0.0009280143474424797,0.23283139200777403,0.0003748298848935662,0.5224303114653186,0.0009280143416509918,-0.016861497620390308,2.9951768426161343e-05
13,PhyOp_LoopsJoin_Time_log,0.08391289818029342,6.976718676077308e-05,0.41524982339556515,0.0004676988796702608,0.1887711917389796,0.0001958087581536581,0.4152498208165713,0.00046769887832307845,-0.013402235195636525,1.5095034441716582e-05
5,PhyOp_StreamGbAgg_Time_log,0.13101603124107838,0.00018201631217669567,0.30617930062675214,0.00042437715292419005,0.142198673766169,0.00018490186469029,0.3061793001875782,0.0004243770358210517,-0.009881971689910295,1.3696820792452152e-05
33,InputCardinality_before_log,0.10658994301408395,0.0002183939220317268,0.25080863145024607,0.0005686339343201191,0.1178169505999636,0.0002531178849361187,0.2508086310357693,0.0005686339310972595,-0.00809487705570886,1.8352724790245094e-05
15,PhyOp_ComputeSequence_Time_log,0.03856820896940731,0.00011912015521813096,0.23586137118522216,0.0010469210924578946,0.11114361191412891,0.000468664692190074,0.23586137124774212,0.0010469210971255501,-0.007612452533612401,3.3789497121667187e-05
2,PhyOp_Filter_Time_log,0.04548088816342506,9.259239662970057e-05,0.1770854874059277,0.0008498696304339031,0.08450771205144161,0.00038988748656752244,0.17708548700564375,0.0008498695967602064,-0.00571545421149362,2.742963881252034e-05
10,PhyOp_Process_Time_log,0.0260648756988189,0.00011458750180358544,0.10817270896014305,0.0005625283941638598,0.05242425073623216,0.0002658455943529736,0.10817270910654982,0.0005625283943911794,-0.0034912864631177374,1.8155667788524973e-05
3,PhyOp_HashGbAgg_Time_log,0.00977727789168853,2.7487435800240082e-05,0.037062852044517494,0.00010745300770328413,0.018264355095659778,5.247737159597501e-05,0.03706285202135882,0.00010745300860060943,-0.0011962077576816333,3.468058023336538e-06
18,PhyOp_Top_Time_log,0.004532485258545871,3.0813271292675415e-05,0.013175288396765693,0.00010457979133638055,0.006530462867919695,5.1668551880624256e-05,0.013175288441546317,0.00010457980221680922,-0.00042523392886693043,3.3753246388770157e-06
1,PhyOp_Exchange_Time_log,0.0025332635188349386,1.1886640529093826e-05,0.011162455824889238,3.686402293346527e-05,0.005535516060374679,1.8230880567740445e-05,0.01116245573415311,3.68640195929526e-05,-0.00036026952908190245,1.1897905255512533e-06
17,PhyOp_GbApply_Time_log,0.002589845383727918,1.8020306355558438e-05,0.008229723579814418,7.732971697903275e-05,0.004084097065549841,3.829856536604045e-05,0.008229723573866244,7.732971213777355e-05,-0.00026561526290325155,2.495825395165676e-06
0,PhyOp_Range_Time_log,0.001095230129416247,4.278314898913659e-06,0.003316571800560819,5.9634525692023615e-05,0.0016478794656403562,2.9605804674398588e-05,0.0033165718286060743,5.963452818254982e-05,-0.00010704273141135535,1.924711087330303e-06
6,PhyOp_RestrRemap_Time_log,0.00023288394261116173,4.6835123275758414e-06,0.0017802128812298256,2.9938021896833278e-05,0.0008848566121305357,1.4874210444526868e-05,0.0017802128497793833,2.9938021920315718e-05,-5.745657285884942e-05,9.662530557356746e-07
12,PhyOp_Extract_Time_log,2.825622165845143e-05,1.6587884133237228e-06,0.00014699972754406154,6.08163376107558e-06,7.309587452342114e-05,3.023987651303554e-06,0.00014699973152798584,6.0816333502900245e-06,-4.744432896153228e-06,1.962854201189563e-07
14,PhyOp_ComputeScalar_Time_log,6.123745467458974e-05,2.4461548072393377e-06,0.0001124142519130622,4.050071527026577e-06,5.589866944477606e-05,2.0138654409853614e-06,0.00011241425253443183,4.050071682417225e-06,-3.6281827434647695e-06,1.3071651835066292e-07
24,PhyOp_IdxLookup_Time_log,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25,PhyOp_Write_Time_log,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26,PhyOp_Update_Time_log,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27,PhyOp_Window_Time_log,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22,PhyOp_NOP_Time_log,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20,PhyOp_Spool_Time_log,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
8,PhyOp_ConstTableScan_Time_log,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
23,PhyOp_VirtualDataset_Time_log,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
35,EstCardinality_before_log,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0

